Off the Driven Path: Transferable Road Understanding in Driving VLAs

End-to-end driving policies increasingly operate without explicit HD maps at inference, raising the question of what road knowledge they actually internalize. To probe this knowledge through model outputs, we introduce Road-KSU, a framework that automatically converts HD maps and actor annotations into a road-centric scene graph. From this, we derive road-focused question answering and reasoning targets, complemented by map-based trajectory compliance metrics. Pairing Road-KSU with geographically disjoint splits yields a $2 \times 2$ evaluation crossing output modality (language vs. action) with place familiarity (seen vs. unseen roads). On NAVSIM, 95% of test samples lie within 10m of a training sample, and scores of 13 published planners on turns rise steeply with the number of training drives through the test location, pointing to memorized road geometry. Retraining on geographically disjoint splits and probing with Road-KSU confirm that action-space performance degrades most on unfamiliar turns, with failures dominated by geometric compliance. Language accuracy, however, drops on road-centric VQA on straight and curved roads alike, and remains stable on dynamic scene content. Scaling the training data further reveals a double dissociation: more drives through the same places improve driving on unseen roads but leave road question answering unchanged, whereas spreading a fixed data budget over more places increases road question answering with little change in driving performance. These findings show that improved driving scores need not imply broader road understanding on unseen roads, and identify geographic diversity as key to transferable road knowledge.

==> figures/dose_curve/dose_curve_straight.csv <==
col,model,label,section,shifted,b1,b2,b3,overall,lo,hi,n0,n1,n2,n3
1,transfuser,TransFuser (3 seeds),baseline,0,0.96,-1.963,3.376,0.399,-1.963,3.376,538,1490,1250,837
2,latent-transfuser,Latent TransFuser (3 seeds),baseline,0,1.011,-1.575,1.116,0.078,-1.575,1.116,538,1490,1250,837
3,recogdrive-base-rl-4s,ReCogDrive RL,baseline,0,2.082,0.849,3.141,1.891,0.0,3.141,538,1490,1250,837
4,diffusiondrive-nav1,DiffusionDrive,baseline,0,0.956,0.488,1.836,0.991,0.0,1.836,538,1490,1250,837
5,sgdrive-il-nav1,SGDrive IL,baseline,0,1.036,0.64,1.24,0.966,0.0,1.24,538,1490,1250,837
6,sgdrive-rl-nav1,SGDrive RL,baseline,0,1.421,0.501,2.573,1.375,0.0,2.573,538,1490,1250,837
7,recogdrive-base-il-4s,ReCogDrive IL,baseline,0,0.92,-1.478,0.297,-0.029,-1.478,0.92,538,1490,1250,837
8,chainflow-navtrain,ChainFlow (navtrain),baseline,0,2.177,1.341,2.291,1.944,0.0,2.291,538,1490,1250,837
9,rap-dino-nav1,RAP-DINO,baseline,0,-0.018,-0.676,1.1,0.033,-0.676,1.1,538,1490,1250,837
10,ipad-nav1,iPad,baseline,0,0.181,-0.813,1.321,0.101,-0.813,1.321,538,1490,1250,837
11,simwam-rl,SimWAM RL,baseline,0,-1.028,-1.086,0.225,-0.711,-1.086,0.225,538,1490,1250,837
12,drivor-nav1-train,DrivoR (navtrain),baseline,0,0.075,-2.138,0.514,-0.587,-2.138,0.514,538,1490,1250,837
13,simwam-il,SimWAM IL,baseline,0,-0.147,-1.234,0.582,-0.308,-1.234,0.582,538,1490,1250,837
14,median,Median,median,1,0.956,-0.813,1.24,0.101,-0.813,1.24,nan,nan,nan,nan
15,human,Human agent (NAVSIM),human,1,0.625,0.749,-0.17,0.504,-0.17,0.749,538,1490,1250,837


==> figures/dose_curve/dose_curve_turn.csv <==
col,model,label,section,shifted,b1,b2,b3,overall,lo,hi,n0,n1,n2,n3
1,transfuser,TransFuser (3 seeds),baseline,0,10.798,17.214,20.229,16.188,0.0,20.229,180,453,365,479
2,latent-transfuser,Latent TransFuser (3 seeds),baseline,0,10.172,10.167,19.932,13.805,0.0,19.932,180,453,365,479
3,recogdrive-base-rl-4s,ReCogDrive RL,baseline,0,9.202,14.129,16.892,13.592,0.0,16.892,180,453,365,479
4,diffusiondrive-nav1,DiffusionDrive,baseline,0,8.975,15.363,16.83,13.837,0.0,16.83,180,453,365,479
5,sgdrive-il-nav1,SGDrive IL,baseline,0,5.067,12.061,15.901,11.157,0.0,15.901,180,453,365,479
6,sgdrive-rl-nav1,SGDrive RL,baseline,0,7.741,11.583,15.757,11.953,0.0,15.757,180,453,365,479
7,recogdrive-base-il-4s,ReCogDrive IL,baseline,0,3.196,10.275,12.981,8.905,0.0,12.981,180,453,365,479
8,chainflow-navtrain,ChainFlow (navtrain),baseline,0,3.481,10.447,11.462,8.482,0.0,11.462,180,453,365,479
9,rap-dino-nav1,RAP-DINO,baseline,0,4.391,6.825,8.75,6.672,0.0,8.75,180,453,365,479
10,ipad-nav1,iPad,baseline,0,3.097,6.031,8.239,5.979,0.0,8.239,180,453,365,479
11,simwam-rl,SimWAM RL,baseline,0,0.408,7.394,7.98,5.265,0.0,7.98,180,453,365,479
12,drivor-nav1-train,DrivoR (navtrain),baseline,0,1.457,6.411,7.771,5.36,0.0,7.771,180,453,365,479
13,simwam-il,SimWAM IL,baseline,0,-0.695,6.716,7.519,4.514,-0.695,7.519,180,453,365,479
14,median,Median,median,1,4.391,10.275,12.981,8.905,0.0,12.981,nan,nan,nan,nan
15,human,Human agent (NAVSIM),human,1,2.116,2.183,1.77,1.945,0.0,2.183,180,453,365,479


==> figures/failures/failures_straight_exposed.csv <==
y,model,dac,ddc,nc,tlc,use,total
0.20,DrivoR,0.941,0.235,0.732,0.614,1.869,4.391
-0.80,Latent TransFuser,7.946,0.091,2.378,0.157,0.457,11.030
-1.80,ReCogDrive IL,4.875,0.118,1.581,0.209,0.327,7.109
-2.80,RoadVLA-0,5.568,0.078,1.791,0.196,0.405,8.038
-3.80,RoadVLA-SAY,5.306,0.091,1.595,0.144,0.301,7.437
-4.80,RoadVLA-KNOW,5.044,0.078,1.555,0.144,0.444,7.266


==> figures/failures/failures_straight_heldout.csv <==
y,model,dac,ddc,nc,tlc,use,total
-0.20,DrivoR,2.863,0.340,0.437,0.388,2.329,6.356
-1.20,Latent TransFuser,11.305,0.049,2.717,0.146,0.922,15.138
-2.20,ReCogDrive IL,9.801,0.097,1.407,0.000,0.679,11.984
-3.20,RoadVLA-0,8.637,0.000,1.164,0.194,0.582,10.577
-4.20,RoadVLA-SAY,8.976,0.097,1.310,0.146,0.534,11.063
-5.20,RoadVLA-KNOW,7.618,0.146,1.601,0.194,0.728,10.286


==> figures/failures/failures_turn_exposed.csv <==
y,model,dac,ddc,nc,tlc,use,total
0.20,DrivoR,1.486,1.836,0.670,0.175,2.098,6.265
-0.80,Latent TransFuser,11.334,0.524,0.874,0.204,0.758,13.695
-1.80,ReCogDrive IL,14.161,0.612,1.253,0.058,0.874,16.958
-2.80,RoadVLA-0,10.548,0.495,0.903,0.175,0.787,12.908
-3.80,RoadVLA-SAY,10.373,0.350,0.758,0.087,0.874,12.442
-4.80,RoadVLA-KNOW,10.402,0.437,0.758,0.146,0.816,12.558


==> figures/failures/failures_turn_heldout.csv <==
y,model,dac,ddc,nc,tlc,use,total
-0.20,DrivoR,9.020,2.418,1.242,0.065,2.549,15.294
-1.20,Latent TransFuser,20.915,1.438,1.438,0.000,1.242,25.033
-2.20,ReCogDrive IL,19.739,1.961,2.157,0.000,0.915,24.771
-3.20,RoadVLA-0,19.085,0.719,1.242,0.000,0.784,21.830
-4.20,RoadVLA-SAY,18.105,0.850,1.111,0.000,0.588,20.654
-5.20,RoadVLA-KNOW,16.863,0.588,1.176,0.000,0.719,19.346


==> figures/language_drop/say_know_figure.csv <==
x,tick,navtest,heldout,navtest_dynamic,heldout_dynamic,navtest_static,heldout_static,navtest_straight_dynamic,heldout_straight_dynamic,navtest_turn_dynamic,heldout_turn_dynamic,navtest_straight_static,heldout_straight_static,navtest_turn_static,heldout_turn_static,drop_static,deltalabel,dynamiclabel,dynamictop
0.0,Dynamic,92.18,90.45,92.18,90.45,nan,nan,92.86,89.02,89.36,90.69,nan,nan,nan,nan,nan,,$-$1.7,92.86
1.0,Static,95.12,75.54,nan,nan,95.12,75.54,nan,nan,nan,nan,94.04,71.07,96.62,79.57,19.58,$-$19.6,,nan
2.8,Dynamic,82.74,82.53,82.74,82.53,nan,nan,81.89,82.24,85.43,82.66,nan,nan,nan,nan,nan,,$-$0.2,85.43
3.8,Static,91.58,75.19,nan,nan,91.58,75.19,nan,nan,nan,nan,90.39,73.67,93.63,77.91,16.4,$-$16.4,,nan
5.6,Dynamic,70.81,70.08,70.81,70.08,nan,nan,70.58,66.87,69.9,70.47,nan,nan,nan,nan,nan,,$-$0.7,70.81
6.6,Static,80.41,56.66,nan,nan,80.41,56.66,nan,nan,nan,nan,79.46,54.93,81.76,60.81,23.75,$-$23.7,,nan


==> figures/language_drop/say_know_figure_modes.csv <==
x,mode,variant
0.5,SAY,
3.1,KNOW, (natural)
5.7,KNOW, (balanced)


==> figures/place_scaling/place_scaling_combined_balanced.csv <==
row,run,label,side,x,drives_per_place,places,frames,tick,epdms_use,epdms_use_lo,epdms_use_hi,map,map_lo,map_hi,scene,scene_lo,scene_hi
1,know_toptmxflat70k,636 places,-1,-1.0,9.415,636,11820,9.4,0.78,-0.67,2.25,-5.539,-8.268,-3.059,0.831,-2.18,3.805
2,know_conctmxflat70k,{1,430 places},-1,-0.347,3.923,1430,11820,3.9,1.645,0.242,3.096,-3.619,-6.223,-1.275,0.362,-2.507,3.153
3,know_div1x4 / know_div1xflat70k,1 drive per place,0,0.0,1.0,5278,11820,1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4,know_div2x4_ck2775,up to 2 drives per place,1,0.417,1.695,5278,20581,1.7,5.406,4.058,6.793,0.283,-1.667,2.349,0.99,-2.523,4.199
5,know_div4,up to 4 drives per place,1,1.0,2.668,5278,33428,2.7,10.159,8.409,12.014,0.087,-1.731,1.979,2.513,-0.877,5.732


==> figures/place_scaling/place_scaling_combined_range_balanced.csv <==
ymin,ymax,left_frames,right_places
-8,14,{11,820},{5,278}


==> figures/place_scaling/place_scaling_combined_reference_balanced.csv <==
row,run,label,side,x,drives_per_place,places,frames,tick,epdms_use,epdms_use_lo,epdms_use_hi,map,map_lo,map_hi,scene,scene_lo,scene_hi
1,know_full,all training frames,1,1.45,7.238,5278,106106,7.2,12.194,10.158,14.349,0.0,-1.839,1.823,5.685,1.729,9.31


==> figures/place_scaling/place_scaling_leaky_range_seen4_balanced.csv <==
ymin,ymax,frames,places
-2,17,{8,365},{6,328}


==> figures/place_scaling/place_scaling_leaky_reference_seen4_balanced.csv <==
row,run,x,drives_per_place,epdms_use,epdms_use_lo,epdms_use_hi,map,map_lo,map_hi,scene,scene_lo,scene_hi
1,full,1.45,20.963,11.502,10.374,12.679,15.262,13.341,17.035,8.407,6.234,10.502


==> figures/place_scaling/place_scaling_leaky_seen4_balanced.csv <==
row,run,x,drives_per_place,epdms_use,epdms_use_lo,epdms_use_hi,map,map_lo,map_hi,scene,scene_lo,scene_hi
1,div1x4,0.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2,div2x4,0.333,2.0,6.563,5.694,7.475,4.025,2.69,5.313,1.828,-0.142,3.818
3,div4,1.0,4.0,8.33,7.361,9.343,7.047,5.376,8.676,2.59,0.559,4.533


==> figures/place_scaling/place_scaling_places_up_balanced.csv <==
row,run,label,places,drives_per_place,frames,epdms_use,epdms_use_lo,epdms_use_hi,map,map_lo,map_hi,scene,scene_lo,scene_hi
1,know_toptmxflat70k,636 places,636,9.415,11820,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2,know_conctmxflat70k,{1,430 places},1430,3.923,11820,0.865,-0.561,2.252,1.92,-0.253,4.114,-0.469,-3.343,2.304
3,know_div1xflat70k,{5,278 places},5278,1.0,11820,-0.78,-2.25,0.67,5.539,3.059,8.268,-0.831,-3.805,2.18


==> supplementary/figures/question_stats/geo_templates.csv <==
y,heading,label,group,n_natural,n_balanced,answers_natural,answers_balanced
0.0,1,Static (26),0,nan,nan,nan,nan
1.0,0,lane split or merge ahead,0,104,112,2,3
2.0,0,intersection approach road open for ego,0,104,106,2,2
3.0,0,ego lane speed limit,0,105,111,3,4
4.0,0,opposite road lane count,0,104,104,3,3
5.0,0,can turn right,0,67,56,2,2
6.0,0,distance to next intersection,0,105,104,12,36
7.0,0,can turn left,0,67,55,2,2
8.0,0,lane for left turn,0,66,52,3,6
9.0,0,can go straight,0,67,56,2,2
10.0,0,crosswalk protection status,0,105,117,3,3
11.0,0,ego road lane count,0,104,93,4,6
12.0,0,lane for right turn,0,66,53,4,6
13.0,0,ego lane is one way,0,104,117,2,2
14.0,0,ego lane adjacent lanes,0,105,117,4,4
15.0,0,ego lane leftmost or rightmost,0,104,105,4,4
16.0,0,distance to next crosswalk,0,105,119,6,6
17.0,0,ego lane position from left,0,104,83,8,15
18.0,0,ego connector turn type,0,105,119,3,3
19.0,0,turn path crossing impact,0,103,109,5,18
20.0,0,turn yield to oncoming,0,104,106,4,4
21.0,0,next junction ahead,0,104,108,7,7
22.0,0,road lane count,0,105,93,9,12
23.0,0,intersection turn options,0,103,98,7,7
24.0,0,ego lane curvature,0,105,127,28,55
25.0,0,lane for straight,0,66,52,10,10
26.0,0,turn options without yield,0,104,98,16,23
27.6,1,Dynamic (11),1,nan,nan,nan,nan
28.6,0,crosswalk pedestrian presence,1,105,111,2,2
29.6,0,vehicle in ego lane,1,105,113,4,6
30.6,0,turn crosswalk vru conflict,1,104,107,2,2
31.6,0,walkway vru presence beside road,1,104,105,4,8
32.6,0,street parked vehicle in ego lane,1,105,119,2,2
33.6,0,traffic light status ego lane,1,104,109,2,2
34.6,0,vehicle stopped ahead,1,104,115,2,2
35.6,0,vehicle left of ego lane relative speed,1,40,24,3,3
36.6,0,vehicle right of ego lane relative speed,1,69,52,3,3
37.6,0,lead vehicle relative speed,1,104,115,3,3
38.6,0,nearest vehicle distance any lane,1,105,119,6,6
40.2,1,Excluded (2),2,nan,nan,nan,nan
41.2,0,vehicle left of ego lane,2,104,94,3,13
42.2,0,vehicle right of ego lane,2,105,90,3,12

